The Hyperbolic Tangent as an Educational Tool for Teaching Variable Acceleration

This paper presents an approximate analytical solution to the Falling Astronaut Problem by means of the hyperbolic tangent, and it explores the educational opportunities presented by this technique. The author's previous paper presented a function for time in terms of position t(x) that modeled the motion of an astronaut as she falls from an arbitrary height to the surface of a spherical planet with no air resistance, but an exact analytical function for position in terms of time x(t) was not found. This paper derives an approximate function for x(t) using kinematic equations with constant acceleration and "switch functions," specifically the hyperbolic tangent. The paper concludes with a discussion of the pedagogical implications of the technique, its potential for deepening student understanding of non-constant motion, and applications beyond the classroom.

==> NumericalData.csv <==
Time,Position
0,10000000
0.5,10000000
1,9999999.003
1.5,9999997.01
2,9999994.021
2.5,9999990.035
3,9999985.052
3.5,9999979.073
4,9999972.098
4.5,9999964.126
5,9999955.157
5.5,9999945.192
6,9999934.231
6.5,9999922.272
7,9999909.318
7.5,9999895.367
8,9999880.419
8.5,9999864.475
9,9999847.534
9.5,9999829.597
10,9999810.663
10.5,9999790.733
11,9999769.806
11.5,9999747.882
12,9999724.962
12.5,9999701.046
13,9999676.132
13.5,9999650.223
14,9999623.317
14.5,9999595.414
15,9999566.514
15.5,9999536.618
16,9999505.726
16.5,9999473.836
17,9999440.95
17.5,9999407.068
18,9999372.189
18.5,9999336.313
19,9999299.441
19.5,9999261.572
20,9999222.706
20.5,9999182.844
21,9999141.985
21.5,9999100.129
22,9999057.277
22.5,9999013.428
23,9998968.582
23.5,9998922.74
24,9998875.901
24.5,9998828.065
25,9998779.232
25.5,9998729.403
26,9998678.577
26.5,9998626.754
27,9998573.934
27.5,9998520.118
28,9998465.304
28.5,9998409.494
29,9998352.687
29.5,9998294.884
30,9998236.083
30.5,9998176.286
31,9998115.491
31.5,9998053.7
32,9997990.912
32.5,9997927.127
33,9997862.345
33.5,9997796.566
34,9997729.791
34.5,9997662.018
35,9997593.248
35.5,9997523.481
36,9997452.718
36.5,9997380.957
37,9997308.199
37.5,9997234.445
38,9997159.693
38.5,9997083.944
39,9997007.198
39.5,9996929.455
40,9996850.715
40.5,9996770.977
41,9996690.243
41.5,9996608.511
42,9996525.782
42.5,9996442.056
43,9996357.333
43.5,9996271.613
44,9996184.895
44.5,9996097.18
45,9996008.468
45.5,9995918.758
46,9995828.051
46.5,9995736.347
47,9995643.646
47.5,9995549.947
48,9995455.25
48.5,9995359.556
49,9995262.865
49.5,9995165.177
50,9995066.491
50.5,9994966.807
51,9994866.126
51.5,9994764.447
52,9994661.771
52.5,9994558.097
53,9994453.426
53.5,9994347.757
54,9994241.091
54.5,9994133.426
55,9994024.764
55.5,9993915.105
56,9993804.447
56.5,9993692.792
57,9993580.14
57.5,9993466.489
58,9993351.841
58.5,9993236.194
59,9993119.55
59.5,9993001.908
60,9992883.268
60.5,9992763.631
61,9992642.995
61.5,9992521.361
62,9992398.729
62.5,9992275.1
63,9992150.472
63.5,9992024.846
64,9991898.222
64.5,9991770.6
65,9991641.98
65.5,9991512.361
66,9991381.745
66.5,9991250.13
67,9991117.517
67.5,9990983.906
68,9990849.296
68.5,9990713.688
69,9990577.082
69.5,9990439.477
70,9990300.874
70.5,9990161.272
71,9990020.672
71.5,9989879.074
72,9989736.476
72.5,9989592.881
73,9989448.287
73.5,9989302.694
74,9989156.102
74.5,9989008.512
75,9988859.923
75.5,9988710.336
76,9988559.75
76.5,9988408.164
77,9988255.581
77.5,9988101.998
78,9987947.416
78.5,9987791.836
79,9987635.256
79.5,9987477.678
80,9987319.1
80.5,9987159.524
81,9986998.948
81.5,9986837.373
82,9986674.799
82.5,9986511.227
83,9986346.654
83.5,9986181.083
84,9986014.512
84.5,9985846.942
85,9985678.373
85.5,9985508.804
86,9985338.236
86.5,9985166.669
87,9984994.102
87.5,9984820.535
88,9984645.969
88.5,9984470.404
89,9984293.838
89.5,9984116.274
90,9983937.709
90.5,9983758.145
91,9983577.581
91.5,9983396.017
92,9983213.454
92.5,9983029.89
93,9982845.327
93.5,9982659.764
94,9982473.2
94.5,9982285.637
95,9982097.074
95.5,9981907.51
96,9981716.947
96.5,9981525.383
97,9981332.819
97.5,9981139.255
98,9980944.691
98.5,9980749.126
99,9980552.561
99.5,9980354.996
100,9980156.43
100.5,9979956.864
101,9979756.297
101.5,9979554.729
102,9979352.161
102.5,9979148.593
103,9978944.024
103.5,9978738.454
104,9978531.883
104.5,9978324.311
105,9978115.739
105.5,9977906.166
106,9977695.591
106.5,9977484.016
107,9977271.44
107.5,9977057.863
108,9976843.285
108.5,9976627.705
109,9976411.125
109.5,9976193.543
110,9975974.96
110.5,9975755.375
111,9975534.789
111.5,9975313.202
112,9975090.614
112.5,9974867.023
113,9974642.432
113.5,9974416.839
114,9974190.244
114.5,9973962.647
115,9973734.049
115.5,9973504.449
116,9973273.847
116.5,9973042.244
117,9972809.638
117.5,9972576.031
118,9972341.421
118.5,9972105.81
119,9971869.196
119.5,9971631.58
120,9971392.962
120.5,9971153.342
121,9970912.72
121.5,9970671.095
122,9970428.468
122.5,9970184.838
123,9969940.206
123.5,9969694.572
124,9969447.935
124.5,9969200.295
125,9968951.652
125.5,9968702.007
126,9968451.359
126.5,9968199.709
127,9967947.055
127.5,9967693.399
128,9967438.739
128.5,9967183.076
129,9966926.411
129.5,9966668.742
130,9966410.07
130.5,9966150.395
131,9965889.717
131.5,9965628.035
132,9965365.35
132.5,9965101.661
133,9964836.969
133.5,9964571.273
134,9964304.574
134.5,9964036.871
135,9963768.164
135.5,9963498.454
136,9963227.74
136.5,9962956.022
137,9962683.3
137.5,9962409.574
138,9962134.844
138.5,9961859.11
139,9961582.371
139.5,9961304.629
140,9961025.882
140.5,9960746.131
141,9960465.376
141.5,9960183.616
142,9959900.851
142.5,9959617.082
143,9959332.309
143.5,9959046.531
144,9958759.748
144.5,9958471.96
145,9958183.168
145.5,9957893.37
146,9957602.568
146.5,9957310.761
147,9957017.948
147.5,9956724.131
148,9956429.308
148.5,9956133.48
149,9955836.647
149.5,9955538.808
150,9955239.964
150.5,9954940.114
151,9954639.259
151.5,9954337.399
152,9954034.532
152.5,9953730.66
153,9953425.782
153.5,9953119.899
154,9952813.009
154.5,9952505.113
155,9952196.212
155.5,9951886.304
156,9951575.39
156.5,9951263.47
157,9950950.543
157.5,9950636.61
158,9950321.671
158.5,9950005.726
159,9949688.773
159.5,9949370.814
160,9949051.849
160.5,9948731.877
161,9948410.898
161.5,9948088.912
162,9947765.919
162.5,9947441.919
163,9947116.912
163.5,9946790.898
164,9946463.877
164.5,9946135.848
165,9945806.812
165.5,9945476.769
166,9945145.718
166.5,9944813.66
167,9944480.594
167.5,9944146.521
168,9943811.44
168.5,9943475.351
169,9943138.254
169.5,9942800.149
170,9942461.036
170.5,9942120.915
171,9941779.786
171.5,9941437.649
172,9941094.504
172.5,9940750.35
173,9940405.188
173.5,9940059.017
174,9939711.837
174.5,9939363.649
175,9939014.453
175.5,9938664.247
176,9938313.033
176.5,9937960.81
177,9937607.578
177.5,9937253.337
178,9936898.086
178.5,9936541.827
179,9936184.558
179.5,9935826.28
180,9935466.992
180.5,9935106.695
181,9934745.388
181.5,9934383.072
182,9934019.746
182.5,9933655.41
183,9933290.065
183.5,9932923.709
184,9932556.343
184.5,9932187.968
185,9931818.582
185.5,9931448.186
186,9931076.779
186.5,9930704.363
187,9930330.935
187.5,9929956.498
188,9929581.049
188.5,9929204.59
189,9928827.12
189.5,9928448.64
190,9928069.148
190.5,9927688.646
191,9927307.132
191.5,9926924.607
192,9926541.071
192.5,9926156.524
193,9925770.965
193.5,9925384.395
194,9924996.813
194.5,9924608.22
195,9924218.615
195.5,9923827.998
196,9923436.369
196.5,9923043.729
197,9922650.076
197.5,9922255.411
198,9921859.734
198.5,9921463.045
199,9921065.343
199.5,9920666.629
200,9920266.903
200.5,9919866.164
201,9919464.412
201.5,9919061.648
202,9918657.87
202.5,9918253.08
203,9917847.277
203.5,9917440.46
204,9917032.631
204.5,9916623.788
205,9916213.932
205.5,9915803.063
206,9915391.18
206.5,9914978.283
207,9914564.373
207.5,9914149.449
208,9913733.511
208.5,9913316.559
209,9912898.594
209.5,9912479.614
210,9912059.62
210.5,9911638.611
211,9911216.589
211.5,9910793.552
212,9910369.5
212.5,9909944.434
213,9909518.353
213.5,9909091.257
214,9908663.147
214.5,9908234.021
215,9907803.88
215.5,9907372.725
216,9906940.554
216.5,9906507.367
217,9906073.166
217.5,9905637.949
218,9905201.716
218.5,9904764.467
219,9904326.203
219.5,9903886.923
220,9903446.627
220.5,9903005.315
221,9902562.987
221.5,9902119.643
222,9901675.282
222.5,9901229.905
223,9900783.512
223.5,9900336.102
224,9899887.675
224.5,9899438.231
225,9898987.771
225.5,9898536.294
226,9898083.799
226.5,9897630.288
227,9897175.759
227.5,9896720.213
228,9896263.65
228.5,9895806.069
229,9895347.47
229.5,9894887.854
230,9894427.22
230.5,9893965.568
231,9893502.898
231.5,9893039.21
232,9892574.504
232.5,9892108.78
233,9891642.037
233.5,9891174.276
234,9890705.496
234.5,9890235.698
235,9889764.88
235.5,9889293.044
236,9888820.19
236.5,9888346.316
237,9887871.422
237.5,9887395.51
238,9886918.578
238.5,9886440.627
239,9885961.657
239.5,9885481.666
240,9885000.656
240.5,9884518.627
241,9884035.577
241.5,9883551.507
242,9883066.417
242.5,9882580.307
243,9882093.177
243.5,9881605.026
244,9881115.854
244.5,9880625.662
245,9880134.45
245.5,9879642.216
246,9879148.961
246.5,9878654.686
247,9878159.389
247.5,9877663.071
248,9877165.732
248.5,9876667.371
249,9876167.989
249.5,9875667.585
250,9875166.16
250.5,9874663.712
251,9874160.243
251.5,9873655.751
252,9873150.237
252.5,9872643.701
253,9872136.143
253.5,9871627.562
254,9871117.959
254.5,9870607.332
255,9870095.683
255.5,9869583.012
256,9869069.317
256.5,9868554.599
257,9868038.858
257.5,9867522.093
258,9867004.305
258.5,9866485.493
259,9865965.658
259.5,9865444.799
260,9864922.916
260.5,9864400.01
261,9863876.079
261.5,9863351.124
262,9862825.144
262.5,9862298.14
263,9861770.112
263.5,9861241.059
264,9860710.981
264.5,9860179.879
265,9859647.751
265.5,9859114.598
266,9858580.421
266.5,9858045.217
267,9857508.989
267.5,9856971.735
268,9856433.455
268.5,9855894.15
269,9855353.818
269.5,9854812.461
270,9854270.078
270.5,9853726.668
271,9853182.232
271.5,9852636.77
272,9852090.281
272.5,9851542.766
273,9850994.224
273.5,9850444.655
274,9849894.058
274.5,9849342.435
275,9848789.785
275.5,9848236.107
276,9847681.402
276.5,9847125.669
277,9846568.908
277.5,9846011.12
278,9845452.304
278.5,9844892.46
279,9844331.587
279.5,9843769.687
280,9843206.758
280.5,9842642.8
281,9842077.814
281.5,9841511.799
282,9840944.755
282.5,9840376.682
283,9839807.581
283.5,9839237.45
284,9838666.289
284.5,9838094.099
285,9837520.88
285.5,9836946.631
286,9836371.352
286.5,9835795.043
287,9835217.704
287.5,9834639.335
288,9834059.936
288.5,9833479.506
289,9832898.045
289.5,9832315.554
290,9831732.033
290.5,9831147.48
291,9830561.896
291.5,9829975.281
292,9829387.635
292.5,9828798.958
293,9828209.248
293.5,9827618.508
294,9827026.735
294.5,9826433.931
295,9825840.094
295.5,9825245.226
296,9824649.325
296.5,9824052.392
297,9823454.426
297.5,9822855.428
298,9822255.397
298.5,9821654.333
299,9821052.235
299.5,9820449.105
300,9819844.942
300.5,9819239.745
301,9818633.514
301.5,9818026.25
302,9817417.952
302.5,9816808.621
303,9816198.255
303.5,9815586.855
304,9814974.42
304.5,9814360.952
305,9813746.448
305.5,9813130.91
306,9812514.338
306.5,9811896.73
307,9811278.087
307.5,9810658.409
308,9810037.696
308.5,9809415.947
309,9808793.162
309.5,9808169.342
310,9807544.486
310.5,9806918.594
311,9806291.666
311.5,9805663.701
312,9805034.701
312.5,9804404.663
313,9803773.589
313.5,9803141.478
314,9802508.331
314.5,9801874.146
315,9801238.924
315.5,9800602.665
316,9799965.368
316.5,9799327.033
317,9798687.661
317.5,9798047.251
318,9797405.803
318.5,9796763.317
319,9796119.793
319.5,9795475.23
320,9794829.628
320.5,9794182.988
321,9793535.309
321.5,9792886.591
322,9792236.834
322.5,9791586.038
323,9790934.202
323.5,9790281.327
324,9789627.413
324.5,9788972.458
325,9788316.464
325.5,9787659.429
326,9787001.354
326.5,9786342.239
327,9785682.083
327.5,9785020.887
328,9784358.65
328.5,9783695.372
329,9783031.053
329.5,9782365.693
330,9781699.291
330.5,9781031.848
331,9780363.364
331.5,9779693.837
332,9779023.269
332.5,9778351.659
333,9777679.006
333.5,9777005.311
334,9776330.574
334.5,9775654.794
335,9774977.971
335.5,9774300.105
336,9773621.197
336.5,9772941.245
337,9772260.25
337.5,9771578.211
338,9770895.128
338.5,9770211.002
339,9769525.832
339.5,9768839.618
340,9768152.359
340.5,9767464.057
341,9766774.709
341.5,9766084.317
342,9765392.881
342.5,9764700.399
343,9764006.872
343.5,9763312.3
344,9762616.682
344.5,9761920.019
345,9761222.31
345.5,9760523.556
346,9759823.755
346.5,9759122.908
347,9758421.015
347.5,9757718.076
348,9757014.09
348.5,9756309.057
349,9755602.977
349.5,9754895.85
350,9754187.676
350.5,9753478.455
351,9752768.186
351.5,9752056.869
352,9751344.504
352.5,9750631.092
353,9749916.631
353.5,9749201.123
354,9748484.565
354.5,9747766.96
355,9747048.305
355.5,9746328.601
356,9745607.849
356.5,9744886.047
357,9744163.196
357.5,9743439.295
358,9742714.345
358.5,9741988.345
359,9741261.295
359.5,9740533.195
360,9739804.044
360.5,9739073.843
361,9738342.591
361.5,9737610.289
362,9736876.935
362.5,9736142.531
363,9735407.075
363.5,9734670.568
364,9733933.01
364.5,9733194.399
365,9732454.737
365.5,9731714.023
366,9730972.256
366.5,9730229.437
367,9729485.566
367.5,9728740.642
368,9727994.665
368.5,9727247.635
369,9726499.552
369.5,9725750.415
370,9725000.225
370.5,9724248.981
371,9723496.684
371.5,9722743.333
372,9721988.927
372.5,9721233.467
373,9720476.953
373.5,9719719.384
374,9718960.76
374.5,9718201.081
375,9717440.347
375.5,9716678.558
376,9715915.713
376.5,9715151.813
377,9714386.857
377.5,9713620.845
378,9712853.776
378.5,9712085.652
379,9711316.471
379.5,9710546.233
380,9709774.939
380.5,9709002.588
381,9708229.179
381.5,9707454.713
382,9706679.19
382.5,9705902.609
383,9705124.97
383.5,9704346.274
384,9703566.519
384.5,9702785.706
385,9702003.834
385.5,9701220.904
386,9700436.915
386.5,9699651.866
387,9698865.759
387.5,9698078.592
388,9697290.366
388.5,9696501.08
389,9695710.735
389.5,9694919.329
390,9694126.863
390.5,9693333.337
391,9692538.75
391.5,9691743.102
392,9690946.393
392.5,9690148.624
393,9689349.793
393.5,9688549.901
394,9687748.947
394.5,9686946.931
395,9686143.853
395.5,9685339.714
396,9684534.512
396.5,9683728.247
397,9682920.92
397.5,9682112.53
398,9681303.077
398.5,9680492.56
399,9679680.981
399.5,9678868.338
400,9678054.631
400.5,9677239.86
401,9676424.025
401.5,9675607.126
402,9674789.162
402.5,9673970.134
403,9673150.041
403.5,9672328.883
404,9671506.66
404.5,9670683.371
405,9669859.017
405.5,9669033.598
406,9668207.112
406.5,9667379.56
407,9666550.942
407.5,9665721.258
408,9664890.507
408.5,9664058.689
409,9663225.804
409.5,9662391.852
410,9661556.833
410.5,9660720.746
411,9659883.591
411.5,9659045.368
412,9658206.078
412.5,9657365.719
413,9656524.291
413.5,9655681.795
414,9654838.231
414.5,9653993.597
415,9653147.893
415.5,9652301.121
416,9651453.279
416.5,9650604.367
417,9649754.385
417.5,9648903.333
418,9648051.21
418.5,9647198.018
419,9646343.754
419.5,9645488.419
420,9644632.014
420.5,9643774.537
421,9642915.988
421.5,9642056.368
422,9641195.676
422.5,9640333.912
423,9639471.076
423.5,9638607.167
424,9637742.186
424.5,9636876.132
425,9636009.004
425.5,9635140.804
426,9634271.53
426.5,9633401.183
427,9632529.762
427.5,9631657.266
428,9630783.697
428.5,9629909.053
429,9629033.335
429.5,9628156.542
430,9627278.674
430.5,9626399.731
431,9625519.712
431.5,9624638.618
432,9623756.448
432.5,9622873.202
433,9621988.881
433.5,9621103.482
434,9620217.007
434.5,9619329.456
435,9618440.827
435.5,9617551.122
436,9616660.339
436.5,9615768.478
437,9614875.54
437.5,9613981.524
438,9613086.43
438.5,9612190.257
439,9611293.006
439.5,9610394.676
440,9609495.267
440.5,9608594.779
441,9607693.212
441.5,9606790.565
442,9605886.838
442.5,9604982.032
443,9604076.145
443.5,9603169.178
444,9602261.13
444.5,9601352.002
445,9600441.793
445.5,9599530.502
446,9598618.13
446.5,9597704.677
447,9596790.141
447.5,9595874.524
448,9594957.824
448.5,9594040.042
449,9593121.178
449.5,9592201.23
450,9591280.2
450.5,9590358.086
451,9589434.889
451.5,9588510.608
452,9587585.244
452.5,9586658.795
453,9585731.262
453.5,9584802.644
454,9583872.942
454.5,9582942.155
455,9582010.283
455.5,9581077.325
456,9580143.282
456.5,9579208.153
457,9578271.938
457.5,9577334.637
458,9576396.25
458.5,9575456.775
459,9574516.214
459.5,9573574.567
460,9572631.831
460.5,9571688.009
461,9570743.098
461.5,9569797.1
462,9568850.013
462.5,9567901.839
463,9566952.575
463.5,9566002.223
464,9565050.782
464.5,9564098.252
465,9563144.633
465.5,9562189.923
466,9561234.124
466.5,9560277.235
467,9559319.256
467.5,9558360.186
468,9557400.025
468.5,9556438.774
469,9555476.431
469.5,9554512.997
470,9553548.471
470.5,9552582.854
471,9551616.144
471.5,9550648.342
472,9549679.448
472.5,9548709.461
473,9547738.381
473.5,9546766.208
474,9545792.941
474.5,9544818.581
475,9543843.127
475.5,9542866.58
476,9541888.937
476.5,9540910.201
477,9539930.369
477.5,9538949.443
478,9537967.422
478.5,9536984.305
479,9536000.092
479.5,9535014.784
480,9534028.38
480.5,9533040.879
481,9532052.282
481.5,9531062.588
482,9530071.797
482.5,9529079.909
483,9528086.924
483.5,9527092.84
484,9526097.659
484.5,9525101.38
485,9524104.003
485.5,9523105.526
486,9522105.951
486.5,9521105.278
487,9520103.504
487.5,9519100.632
488,9518096.659
488.5,9517091.587
489,9516085.414
489.5,9515078.141
490,9514069.767
490.5,9513060.293
491,9512049.717
491.5,9511038.04
492,9510025.261
492.5,9509011.38
493,9507996.398
493.5,9506980.313
494,9505963.125
494.5,9504944.835
495,9503925.442
495.5,9502904.945
496,9501883.345
496.5,9500860.642
497,9499836.834
497.5,9498811.922
498,9497785.906
498.5,9496758.785
499,9495730.559
499.5,9494701.228
500,9493670.791
500.5,9492639.249
501,9491606.601
501.5,9490572.847
502,9489537.987
502.5,9488502.02
503,9487464.946
503.5,9486426.765
504,9485387.477
504.5,9484347.081
505,9483305.577
505.5,9482262.966
506,9481219.246
506.5,9480174.417
507,9479128.48
507.5,9478081.434
508,9477033.278
508.5,9475984.013
509,9474933.638
509.5,9473882.153
510,9472829.558
510.5,9471775.852
511,9470721.036
511.5,9469665.108
512,9468608.07
512.5,9467549.92
513,9466490.658
513.5,9465430.284
514,9464368.798
514.5,9463306.199
515,9462242.488
515.5,9461177.664
516,9460111.726
516.5,9459044.675
517,9457976.51
517.5,9456907.231
518,9455836.838
518.5,9454765.331
519,9453692.708
519.5,9452618.971
520,9451544.119
520.5,9450468.15
521,9449391.067
521.5,9448312.867
522,9447233.551
522.5,9446153.118
523,9445071.569
523.5,9443988.902
524,9442905.118
524.5,9441820.217
525,9440734.198
525.5,9439647.061
526,9438558.805
526.5,9437469.431
527,9436378.938
527.5,9435287.326
528,9434194.595
528.5,9433100.744
529,9432005.773
529.5,9430909.682
530,9429812.47
530.5,9428714.138
531,9427614.685
531.5,9426514.111
532,9425412.415
532.5,9424309.598
533,9423205.659
533.5,9422100.597
534,9420994.413
534.5,9419887.106
535,9418778.676
535.5,9417669.123
536,9416558.447
536.5,9415446.646
537,9414333.722
537.5,9413219.673
538,9412104.499
538.5,9410988.201
539,9409870.777
539.5,9408752.228
540,9407632.554
540.5,9406511.753
541,9405389.826
541.5,9404266.773
542,9403142.593
542.5,9402017.286
543,9400890.852
543.5,9399763.29
544,9398634.6
544.5,9397504.782
545,9396373.836
545.5,9395241.761
546,9394108.557
546.5,9392974.224
547,9391838.762
547.5,9390702.169
548,9389564.447
548.5,9388425.595
549,9387285.612
549.5,9386144.498
550,9385002.253
550.5,9383858.876
551,9382714.368
551.5,9381568.728
552,9380421.956
552.5,9379274.051
553,9378125.014
553.5,9376974.843
554,9375823.54
554.5,9374671.102
555,9373517.531
555.5,9372362.825
556,9371206.985
556.5,9370050.011
557,9368891.901
557.5,9367732.656
558,9366572.276
558.5,9365410.759
559,9364248.107
559.5,9363084.318
560,9361919.393
560.5,9360753.33
561,9359586.13
561.5,9358417.793
562,9357248.318
562.5,9356077.705
563,9354905.953
563.5,9353733.063
564,9352559.034
564.5,9351383.865
565,9350207.557
565.5,9349030.109
566,9347851.521
566.5,9346671.793
567,9345490.924
567.5,9344308.914
568,9343125.763
568.5,9341941.47
569,9340756.035
569.5,9339569.458
570,9338381.739
570.5,9337192.877
571,9336002.872
571.5,9334811.724
572,9333619.432
572.5,9332425.996
573,9331231.417
573.5,9330035.692
574,9328838.823
574.5,9327640.809
575,9326441.65
575.5,9325241.344
576,9324039.893
576.5,9322837.296
577,9321633.552
577.5,9320428.662
578,9319222.624
578.5,9318015.439
579,9316807.106
579.5,9315597.625
580,9314386.996
580.5,9313175.218
581,9311962.292
581.5,9310748.216
582,9309532.99
582.5,9308316.615
583,9307099.09
583.5,9305880.414
584,9304660.588
584.5,9303439.61
585,9302217.482
585.5,9300994.201
586,9299769.769
586.5,9298544.185
587,9297317.448
587.5,9296089.558
588,9294860.515
588.5,9293630.318
589,9292398.968
589.5,9291166.464
590,9289932.806
590.5,9288697.992
591,9287462.024
591.5,9286224.901
592,9284986.622
592.5,9283747.187
593,9282506.596
593.5,9281264.848
594,9280021.944
594.5,9278777.882
595,9277532.663
595.5,9276286.287
596,9275038.752
596.5,9273790.059
597,9272540.207
597.5,9271289.196
598,9270037.026
598.5,9268783.696
599,9267529.206
599.5,9266273.556
600,9265016.746
600.5,9263758.774
601,9262499.642
601.5,9261239.348
602,9259977.892
602.5,9258715.274
603,9257451.493
603.5,9256186.55
604,9254920.443
604.5,9253653.173
605,9252384.74
605.5,9251115.142
606,9249844.38
606.5,9248572.454
607,9247299.362
607.5,9246025.105
608,9244749.682
608.5,9243473.094
609,9242195.339
609.5,9240916.417
610,9239636.329
610.5,9238355.073
611,9237072.65
611.5,9235789.058
612,9234504.299
612.5,9233218.371
613,9231931.274
613.5,9230643.008
614,9229353.572
614.5,9228062.966
615,9226771.191
615.5,9225478.244
616,9224184.127
616.5,9222888.839
617,9221592.379
617.5,9220294.747
618,9218995.943
618.5,9217695.967
619,9216394.818
619.5,9215092.496
620,9213789
620.5,9212484.33
621,9211178.486
621.5,9209871.468
622,9208563.275
622.5,9207253.907
623,9205943.363
623.5,9204631.643
624,9203318.748
624.5,9202004.675
625,9200689.426
625.5,9199373
626,9198055.396
626.5,9196736.615
627,9195416.655
627.5,9194095.517
628,9192773.2
628.5,9191449.703
629,9190125.027
629.5,9188799.172
630,9187472.136
630.5,9186143.919
631,9184814.522
631.5,9183483.943
632,9182152.183
632.5,9180819.241
633,9179485.116
633.5,9178149.809
634,9176813.319
634.5,9175475.646
635,9174136.789
635.5,9172796.748
636,9171455.522
636.5,9170113.112
637,9168769.517
637.5,9167424.737
638,9166078.771
638.5,9164731.619
639,9163383.28
639.5,9162033.755
640,9160683.042
640.5,9159331.142
641,9157978.054
641.5,9156623.778
642,9155268.314
642.5,9153911.661
643,9152553.818
643.5,9151194.786
644,9149834.564
644.5,9148473.151
645,9147110.548
645.5,9145746.754
646,9144381.769
646.5,9143015.591
647,9141648.222
647.5,9140279.661
648,9138909.906
648.5,9137538.959
649,9136166.818
649.5,9134793.483
650,9133418.954
650.5,9132043.23
651,9130666.311
651.5,9129288.197
652,9127908.888
652.5,9126528.382
653,9125146.68
653.5,9123763.782
654,9122379.686
654.5,9120994.393
655,9119607.902
655.5,9118220.212
656,9116831.324
656.5,9115441.238
657,9114049.952
657.5,9112657.466
658,9111263.78
658.5,9109868.894
659,9108472.807
659.5,9107075.519
660,9105677.03
660.5,9104277.338
661,9102876.445
661.5,9101474.349
662,9100071.049
662.5,9098666.547
663,9097260.841
663.5,9095853.93
664,9094445.816
664.5,9093036.496
665,9091625.971
665.5,9090214.241
666,9088801.304
666.5,9087387.162
667,9085971.812
667.5,9084555.256
668,9083137.492
668.5,9081718.52
669,9080298.34
669.5,9078876.952
670,9077454.354
670.5,9076030.547
671,9074605.531
671.5,9073179.304
672,9071751.867
672.5,9070323.219
673,9068893.359
673.5,9067462.288
674,9066030.005
674.5,9064596.51
675,9063161.802
675.5,9061725.881
676,9060288.746
676.5,9058850.397
677,9057410.834
677.5,9055970.056
678,9054528.063
678.5,9053084.855
679,9051640.43
679.5,9050194.79
680,9048747.933
680.5,9047299.859
681,9045850.567
681.5,9044400.058
682,9042948.33
682.5,9041495.384
683,9040041.219
683.5,9038585.834
684,9037129.23
684.5,9035671.405
685,9034212.36
685.5,9032752.094
686,9031290.607
686.5,9029827.897
687,9028363.966
687.5,9026898.812
688,9025432.436
688.5,9023964.836
689,9022496.012
689.5,9021025.964
690,9019554.691
690.5,9018082.194
691,9016608.471
691.5,9015133.523
692,9013657.348
692.5,9012179.947
693,9010701.319
693.5,9009221.464
694,9007740.381
694.5,9006258.07
695,9004774.53
695.5,9003289.761
696,9001803.763
696.5,9000316.536
697,8998828.078
697.5,8997338.389
698,8995847.47
698.5,8994355.319
699,8992861.936
699.5,8991367.321
700,8989871.473
700.5,8988374.393
701,8986876.079
701.5,8985376.531
702,8983875.749
702.5,8982373.732
703,8980870.48
703.5,8979365.993
704,8977860.27
704.5,8976353.31
705,8974845.114
705.5,8973335.68
706,8971825.009
706.5,8970313.1
707,8968799.953
707.5,8967285.566
708,8965769.941
708.5,8964253.075
709,8962734.97
709.5,8961215.624
710,8959695.038
710.5,8958173.21
711,8956650.14
711.5,8955125.828
712,8953600.273
712.5,8952073.475
713,8950545.434
713.5,8949016.149
714,8947485.62
714.5,8945953.846
715,8944420.827
715.5,8942886.562
716,8941351.051
716.5,8939814.294
717,8938276.289
717.5,8936737.038
718,8935196.539
718.5,8933654.791
719,8932111.795
719.5,8930567.55
720,8929022.056
720.5,8927475.312
721,8925927.317
721.5,8924378.072
722,8922827.575
722.5,8921275.827
723,8919722.826
723.5,8918168.574
724,8916613.068
724.5,8915056.309
725,8913498.296
725.5,8911939.029
726,8910378.507
726.5,8908816.73
727,8907253.698
727.5,8905689.409
728,8904123.864
728.5,8902557.062
729,8900989.003
729.5,8899419.686
730,8897849.111
730.5,8896277.277
731,8894704.184
731.5,8893129.832
732,8891554.219
732.5,8889977.346
733,8888399.212
733.5,8886819.817
734,8885239.16
734.5,8883657.241
735,8882074.059
735.5,8880489.614
736,8878903.905
736.5,8877316.933
737,8875728.696
737.5,8874139.194
738,8872548.426
738.5,8870956.393
739,8869363.093
739.5,8867768.527
740,8866172.693
740.5,8864575.592
741,8862977.222
741.5,8861377.584
742,8859776.677
742.5,8858174.501
743,8856571.054
743.5,8854966.337
744,8853360.349
744.5,8851753.09
745,8850144.559
745.5,8848534.756
746,8846923.68
746.5,8845311.331
747,8843697.708
747.5,8842082.811
748,8840466.64
748.5,8838849.193
749,8837230.471
749.5,8835610.473
750,8833989.198
750.5,8832366.647
751,8830742.818
751.5,8829117.711
752,8827491.326
752.5,8825863.662
753,8824234.719
753.5,8822604.496
754,8820972.993
754.5,8819340.209
755,8817706.144
755.5,8816070.797
756,8814434.169
756.5,8812796.257
757,8811157.063
757.5,8809516.585
758,8807874.823
758.5,8806231.776
759,8804587.445
759.5,8802941.828
760,8801294.925
760.5,8799646.735
761,8797997.259
761.5,8796346.495
762,8794694.444
762.5,8793041.104
763,8791386.475
763.5,8789730.557
764,8788073.349
764.5,8786414.851
765,8784755.062
765.5,8783093.981
766,8781431.609
766.5,8779767.945
767,8778102.988
767.5,8776436.738
768,8774769.194
768.5,8773100.355
769,8771430.223
769.5,8769758.794
770,8768086.07
770.5,8766412.05
771,8764736.734
771.5,8763060.12
772,8761382.208
772.5,8759702.998
773,8758022.49
773.5,8756340.682
774,8754657.575
774.5,8752973.167
775,8751287.459
775.5,8749600.45
776,8747912.139
776.5,8746222.526
777,8744531.61
777.5,8742839.391
778,8741145.868
778.5,8739451.041
779,8737754.91
779.5,8736057.473
780,8734358.73
780.5,8732658.681
781,8730957.326
781.5,8729254.663
782,8727550.693
782.5,8725845.414
783,8724138.826
783.5,8722430.929
784,8720721.723
784.5,8719011.206
785,8717299.378
785.5,8715586.239
786,8713871.788
786.5,8712156.025
787,8710438.949
787.5,8708720.559
788,8707000.855
788.5,8705279.837
789,8703557.504
789.5,8701833.856
790,8700108.892
790.5,8698382.611
791,8696655.013
791.5,8694926.097
792,8693195.863
792.5,8691464.311
793,8689731.439
793.5,8687997.248
794,8686261.737
794.5,8684524.905
795,8682786.752
795.5,8681047.276
796,8679306.479
796.5,8677564.359
797,8675820.915
797.5,8674076.148
798,8672330.056
798.5,8670582.639
799,8668833.896
799.5,8667083.828
800,8665332.432
800.5,8663579.71
801,8661825.66
801.5,8660070.282
802,8658313.576
802.5,8656555.539
803,8654796.174
803.5,8653035.477
804,8651273.45
804.5,8649510.092
805,8647745.401
805.5,8645979.378
806,8644212.022
806.5,8642443.332
807,8640673.308
807.5,8638901.95
808,8637129.256
808.5,8635355.226
809,8633579.86
809.5,8631803.158
810,8630025.117
810.5,8628245.739
811,8626465.022
811.5,8624682.966
812,8622899.571
812.5,8621114.835
813,8619328.758
813.5,8617541.34
814,8615752.58
814.5,8613962.478
815,8612171.033
815.5,8610378.244
816,8608584.111
816.5,8606788.634
817,8604991.811
817.5,8603193.643
818,8601394.128
818.5,8599593.266
819,8597791.056
819.5,8595987.499
820,8594182.593
820.5,8592376.338
821,8590568.733
821.5,8588759.778
822,8586949.472
822.5,8585137.814
823,8583324.804
823.5,8581510.442
824,8579694.727
824.5,8577877.658
825,8576059.234
825.5,8574239.456
826,8572418.322
826.5,8570595.832
827,8568771.986
827.5,8566946.782
828,8565120.221
828.5,8563292.301
829,8561463.023
829.5,8559632.384
830,8557800.386
830.5,8555967.027
831,8554132.307
831.5,8552296.225
832,8550458.78
832.5,8548619.973
833,8546779.802
833.5,8544938.266
834,8543095.366
834.5,8541251.101
835,8539405.469
835.5,8537558.472
836,8535710.106
836.5,8533860.374
837,8532009.272
837.5,8530156.802
838,8528302.963
838.5,8526447.753
839,8524591.173
839.5,8522733.221
840,8520873.898
840.5,8519013.202
841,8517151.132
841.5,8515287.69
842,8513422.872
842.5,8511556.68
843,8509689.113
843.5,8507820.169
844,8505949.849
844.5,8504078.151
845,8502205.075
845.5,8500330.621
846,8498454.788
846.5,8496577.575
847,8494698.982
847.5,8492819.007
848,8490937.651
848.5,8489054.913
849,8487170.792
849.5,8485285.288
850,8483398.4
850.5,8481510.127
851,8479620.468
851.5,8477729.424
852,8475836.993
852.5,8473943.176
853,8472047.97
853.5,8470151.376
854,8468253.393
854.5,8466354.021
855,8464453.258
855.5,8462551.105
856,8460647.56
856.5,8458742.622
857,8456836.293
857.5,8454928.569
858,8453019.452
858.5,8451108.94
859,8449197.033
859.5,8447283.73
860,8445369.031
860.5,8443452.934
861,8441535.44
861.5,8439616.547
862,8437696.255
862.5,8435774.563
863,8433851.471
863.5,8431926.979
864,8430001.084
864.5,8428073.787
865,8426145.088
865.5,8424214.985
866,8422283.477
866.5,8420350.565
867,8418416.248
867.5,8416480.524
868,8414543.393
868.5,8412604.856
869,8410664.91
869.5,8408723.555
870,8406780.791
870.5,8404836.617
871,8402891.032
871.5,8400944.037
872,8398995.629
872.5,8397045.808
873,8395094.574
873.5,8393141.927
874,8391187.864
874.5,8389232.387
875,8387275.493
875.5,8385317.183
876,8383357.456
876.5,8381396.311
877,8379433.747
877.5,8377469.764
878,8375504.362
878.5,8373537.538
879,8371569.294
879.5,8369599.627
880,8367628.538
880.5,8365656.026
881,8363682.09
881.5,8361706.729
882,8359729.943
882.5,8357751.731
883,8355772.093
883.5,8353791.027
884,8351808.533
884.5,8349824.611
885,8347839.259
885.5,8345852.478
886,8343864.265
886.5,8341874.622
887,8339883.546
887.5,8337891.038
888,8335897.096
888.5,8333901.72
889,8331904.909
889.5,8329906.663
890,8327906.981
890.5,8325905.862
891,8323903.305
891.5,8321899.311
892,8319893.877
892.5,8317887.004
893,8315878.69
893.5,8313868.935
894,8311857.739
894.5,8309845.1
895,8307831.018
895.5,8305815.493
896,8303798.523
896.5,8301780.107
897,8299760.246
897.5,8297738.939
898,8295716.183
898.5,8293691.98
899,8291666.329
899.5,8289639.227
900,8287610.676
900.5,8285580.674
901,8283549.22
901.5,8281516.314
902,8279481.955
902.5,8277446.142
903,8275408.875
903.5,8273370.153
904,8271329.975
904.5,8269288.34
905,8267245.248
905.5,8265200.698
906,8263154.69
906.5,8261107.222
907,8259058.293
907.5,8257007.904
908,8254956.053
908.5,8252902.74
909,8250847.964
909.5,8248791.724
910,8246734.02
910.5,8244674.85
911,8242614.214
911.5,8240552.111
912,8238488.542
912.5,8236423.503
913,8234356.996
913.5,8232289.019
914,8230219.572
914.5,8228148.654
915,8226076.264
915.5,8224002.401
916,8221927.065
916.5,8219850.254
917,8217771.969
917.5,8215692.208
918,8213610.971
918.5,8211528.257
919,8209444.065
919.5,8207358.394
920,8205271.244
920.5,8203182.614
921,8201092.503
921.5,8199000.91
922,8196907.835
922.5,8194813.277
923,8192717.235
923.5,8190619.708
924,8188520.696
924.5,8186420.198
925,8184318.213
925.5,8182214.74
926,8180109.778
926.5,8178003.328
927,8175895.387
927.5,8173785.956
928,8171675.033
928.5,8169562.618
929,8167448.709
929.5,8165333.307
930,8163216.41
930.5,8161098.018
931,8158978.13
931.5,8156856.745
932,8154733.862
932.5,8152609.48
933,8150483.599
933.5,8148356.219
934,8146227.337
934.5,8144096.953
935,8141965.068
935.5,8139831.679
936,8137696.786
936.5,8135560.388
937,8133422.484
937.5,8131283.075
938,8129142.158
938.5,8126999.733
939,8124855.799
939.5,8122710.356
940,8120563.402
940.5,8118414.938
941,8116264.961
941.5,8114113.472
942,8111960.469
942.5,8109805.952
943,8107649.919
943.5,8105492.371
944,8103333.305
944.5,8101172.723
945,8099010.621
945.5,8096847.001
946,8094681.861
946.5,8092515.2
947,8090347.017
947.5,8088177.311
948,8086006.083
948.5,8083833.33
949,8081659.053
949.5,8079483.249
950,8077305.919
950.5,8075127.062
951,8072946.677
951.5,8070764.762
952,8068581.318
952.5,8066396.343
953,8064209.836
953.5,8062021.797
954,8059832.225
954.5,8057641.119
955,8055448.478
955.5,8053254.302
956,8051058.589
956.5,8048861.338
957,8046662.55
957.5,8044462.222
958,8042260.355
958.5,8040056.946
959,8037851.997
959.5,8035645.504
960,8033437.469
960.5,8031227.889
961,8029016.765
961.5,8026804.094
962,8024589.877
962.5,8022374.113
963,8020156.8
963.5,8017937.938
964,8015717.526
964.5,8013495.563
965,8011272.048
965.5,8009046.98
966,8006820.359
966.5,8004592.184
967,8002362.453
967.5,8000131.166
968,7997898.322
968.5,7995663.92
969,7993427.96
969.5,7991190.44
970,7988951.36
970.5,7986710.718
971,7984468.514
971.5,7982224.746
972,7979979.415
972.5,7977732.519
973,7975484.058
973.5,7973234.029
974,7970982.433
974.5,7968729.269
975,7966474.535
975.5,7964218.232
976,7961960.357
976.5,7959700.91
977,7957439.89
977.5,7955177.297
978,7952913.129
978.5,7950647.386
979,7948380.066
979.5,7946111.168
980,7943840.693
980.5,7941568.638
981,7939295.004
981.5,7937019.788
982,7934742.991
982.5,7932464.61
983,7930184.647
983.5,7927903.098
984,7925619.964
984.5,7923335.244
985,7921048.936
985.5,7918761.04
986,7916471.555
986.5,7914180.48
987,7911887.814
987.5,7909593.556
988,7907297.705
988.5,7905000.261
989,7902701.222
989.5,7900400.587
990,7898098.355
990.5,7895794.526
991,7893489.099
991.5,7891182.072
992,7888873.445
992.5,7886563.217
993,7884251.387
993.5,7881937.954
994,7879622.916
994.5,7877306.274
995,7874988.025
995.5,7872668.17
996,7870346.707
996.5,7868023.635
997,7865698.954
997.5,7863372.662
998,7861044.758
998.5,7858715.242
999,7856384.112
999.5,7854051.367
1000,7851717.008
1000.5,7849381.032
1001,7847043.438
1001.5,7844704.226
1002,7842363.395
1002.5,7840020.943
1003,7837676.871
1003.5,7835331.176
1004,7832983.858
1004.5,7830634.916
1005,7828284.348
1005.5,7825932.155
1006,7823578.334
1006.5,7821222.886
1007,7818865.808
1007.5,7816507.101
1008,7814146.762
1008.5,7811784.792
1009,7809421.188
1009.5,7807055.951
1010,7804689.078
1010.5,7802320.57
1011,7799950.424
1011.5,7797578.641
1012,7795205.219
1012.5,7792830.157
1013,7790453.454
1013.5,7788075.109
1014,7785695.121
1014.5,7783313.489
1015,7780930.212
1015.5,7778545.29
1016,7776158.72
1016.5,7773770.502
1017,7771380.636
1017.5,7768989.119
1018,7766595.951
1018.5,7764201.132
1019,7761804.659
1019.5,7759406.532
1020,7757006.75
1020.5,7754605.312
1021,7752202.217
1021.5,7749797.464
1022,7747391.051
1022.5,7744982.978
1023,7742573.244
1023.5,7740161.848
1024,7737748.789
1024.5,7735334.065
1025,7732917.675
1025.5,7730499.619
1026,7728079.896
1026.5,7725658.504
1027,7723235.442
1027.5,7720810.71
1028,7718384.307
1028.5,7715956.23
1029,7713526.48
1029.5,7711095.055
1030,7708661.953
1030.5,7706227.175
1031,7703790.719
1031.5,7701352.584
1032,7698912.769
1032.5,7696471.273
1033,7694028.094
1033.5,7691583.232
1034,7689136.685
1034.5,7686688.453
1035,7684238.535
1035.5,7681786.929
1036,7679333.634
1036.5,7676878.649
1037,7674421.974
1037.5,7671963.606
1038,7669503.546
1038.5,7667041.791
1039,7664578.341
1039.5,7662113.195
1040,7659646.352
1040.5,7657177.81
1041,7654707.568
1041.5,7652235.626
1042,7649761.982
1042.5,7647286.635
1043,7644809.584
1043.5,7642330.828
1044,7639850.366
1044.5,7637368.196
1045,7634884.319
1045.5,7632398.731
1046,7629911.433
1046.5,7627422.423
1047,7624931.701
1047.5,7622439.264
1048,7619945.112
1048.5,7617449.244
1049,7614951.659
1049.5,7612452.355
1050,7609951.332
1050.5,7607448.588
1051,7604944.121
1051.5,7602437.932
1052,7599930.019
1052.5,7597420.381
1053,7594909.016
1053.5,7592395.923
1054,7589881.102
1054.5,7587364.551
1055,7584846.269
1055.5,7582326.255
1056,7579804.507
1056.5,7577281.026
1057,7574755.808
1057.5,7572228.854
1058,7569700.161
1058.5,7567169.73
1059,7564637.558
1059.5,7562103.645
1060,7559567.99
1060.5,7557030.591
1061,7554491.446
1061.5,7551950.556
1062,7549407.918
1062.5,7546863.532
1063,7544317.396
1063.5,7541769.51
1064,7539219.871
1064.5,7536668.48
1065,7534115.333
1065.5,7531560.432
1066,7529003.773
1066.5,7526445.357
1067,7523885.182
1067.5,7521323.246
1068,7518759.549
1068.5,7516194.088
1069,7513626.864
1069.5,7511057.875
1070,7508487.12
1070.5,7505914.597
1071,7503340.305
1071.5,7500764.243
1072,7498186.41
1072.5,7495606.805
1073,7493025.426
1073.5,7490442.272
1074,7487857.342
1074.5,7485270.634
1075,7482682.148
1075.5,7480091.883
1076,7477499.836
1076.5,7474906.007
1077,7472310.395
1077.5,7469712.997
1078,7467113.814
1078.5,7464512.844
1079,7461910.085
1079.5,7459305.537
1080,7456699.198
1080.5,7454091.066
1081,7451481.141
1081.5,7448869.421
1082,7446255.906
1082.5,7443640.593
1083,7441023.481
1083.5,7438404.57
1084,7435783.858
1084.5,7433161.343
1085,7430537.025
1085.5,7427910.902
1086,7425282.973
1086.5,7422653.237
1087,7420021.692
1087.5,7417388.337
1088,7414753.171
1088.5,7412116.192
1089,7409477.399
1089.5,7406836.791
1090,7404194.367
1090.5,7401550.125
1091,7398904.064
1091.5,7396256.183
1092,7393606.48
1092.5,7390954.955
1093,7388301.605
1093.5,7385646.429
1094,7382989.427
1094.5,7380330.596
1095,7377669.936
1095.5,7375007.446
1096,7372343.123
1096.5,7369676.966
1097,7367008.975
1097.5,7364339.148
1098,7361667.483
1098.5,7358993.98
1099,7356318.636
1099.5,7353641.451
1100,7350962.424
1100.5,7348281.552
1101,7345598.834
1101.5,7342914.27
1102,7340227.858
1102.5,7337539.596
1103,7334849.483
1103.5,7332157.518
1104,7329463.7
1104.5,7326768.026
1105,7324070.496
1105.5,7321371.109
1106,7318669.862
1106.5,7315966.755
1107,7313261.786
1107.5,7310554.954
1108,7307846.257
1108.5,7305135.695
1109,7302423.265
1109.5,7299708.966
1110,7296992.797
1110.5,7294274.757
1111,7291554.844
1111.5,7288833.056
1112,7286109.393
1112.5,7283383.853
1113,7280656.434
1113.5,7277927.135
1114,7275195.955
1114.5,7272462.893
1115,7269727.946
1115.5,7266991.113
1116,7264252.394
1116.5,7261511.786
1117,7258769.288
1117.5,7256024.899
1118,7253278.617
1118.5,7250530.441
1119,7247780.37
1119.5,7245028.402
1120,7242274.535
1120.5,7239518.768
1121,7236761.1
1121.5,7234001.529
1122,7231240.054
1122.5,7228476.673
1123,7225711.385
1123.5,7222944.188
1124,7220175.082
1124.5,7217404.063
1125,7214631.132
1125.5,7211856.286
1126,7209079.525
1126.5,7206300.846
1127,7203520.248
1127.5,7200737.729
1128,7197953.289
1128.5,7195166.925
1129,7192378.637
1129.5,7189588.422
1130,7186796.279
1130.5,7184002.207
1131,7181206.204
1131.5,7178408.269
1132,7175608.4
1132.5,7172806.596
1133,7170002.854
1133.5,7167197.175
1134,7164389.555
1134.5,7161579.994
1135,7158768.49
1135.5,7155955.042
1136,7153139.647
1136.5,7150322.305
1137,7147503.014
1137.5,7144681.772
1138,7141858.579
1138.5,7139033.431
1139,7136206.328
1139.5,7133377.269
1140,7130546.251
1140.5,7127713.273
1141,7124878.334
1141.5,7122041.432
1142,7119202.565
1142.5,7116361.732
1143,7113518.931
1143.5,7110674.161
1144,7107827.42
1144.5,7104978.707
1145,7102128.019
1145.5,7099275.356
1146,7096420.716
1146.5,7093564.097
1147,7090705.498
1147.5,7087844.917
1148,7084982.352
1148.5,7082117.801
1149,7079251.265
1149.5,7076382.739
1150,7073512.224
1150.5,7070639.717
1151,7067765.217
1151.5,7064888.722
1152,7062010.23
1152.5,7059129.74
1153,7056247.251
1153.5,7053362.76
1154,7050476.266
1154.5,7047587.767
1155,7044697.263
1155.5,7041804.75
1156,7038910.227
1156.5,7036013.694
1157,7033115.147
1157.5,7030214.586
1158,7027312.008
1158.5,7024407.413
1159,7021500.798
1159.5,7018592.162
1160,7015681.503
1160.5,7012768.819
1161,7009854.109
1161.5,7006937.371
1162,7004018.604
1162.5,7001097.805
1163,6998174.973
1163.5,6995250.106
1164,6992323.203
1164.5,6989394.261
1165,6986463.28
1165.5,6983530.257
1166,6980595.191
1166.5,6977658.08
1167,6974718.923
1167.5,6971777.716
1168,6968834.46
1168.5,6965889.152
1169,6962941.79
1169.5,6959992.372
1170,6957040.898
1170.5,6954087.364
1171,6951131.77
1171.5,6948174.114
1172,6945214.393
1172.5,6942252.607
1173,6939288.753
1173.5,6936322.829
1174,6933354.835
1174.5,6930384.767
1175,6927412.625
1175.5,6924438.406
1176,6921462.109
1176.5,6918483.731
1177,6915503.272
1177.5,6912520.729
1178,6909536.101
1178.5,6906549.385
1179,6903560.58
1179.5,6900569.685
1180,6897576.696
1180.5,6894581.613
1181,6891584.434
1181.5,6888585.157
1182,6885583.779
1182.5,6882580.3
1183,6879574.717
1183.5,6876567.029
1184,6873557.233
1184.5,6870545.328
1185,6867531.312
1185.5,6864515.183
1186,6861496.939
1186.5,6858476.579
1187,6855454.1
1187.5,6852429.501
1188,6849402.78
1188.5,6846373.935
1189,6843342.963
1189.5,6840309.864
1190,6837274.635
1190.5,6834237.274
1191,6831197.78
1191.5,6828156.151
1192,6825112.384
1192.5,6822066.478
1193,6819018.43
1193.5,6815968.24
1194,6812915.905
1194.5,6809861.422
1195,6806804.791
1195.5,6803746.009
1196,6800685.075
1196.5,6797621.986
1197,6794556.74
1197.5,6791489.336
1198,6788419.771
1198.5,6785348.044
1199,6782274.152
1199.5,6779198.094
1200,6776119.868
1200.5,6773039.471
1201,6769956.902
1201.5,6766872.159
1202,6763785.24
1202.5,6760696.143
1203,6757604.865
1203.5,6754511.405
1204,6751415.761
1204.5,6748317.931
1205,6745217.912
1205.5,6742115.703
1206,6739011.302
1206.5,6735904.707
1207,6732795.916
1207.5,6729684.926
1208,6726571.736
1208.5,6723456.343
1209,6720338.747
1209.5,6717218.943
1210,6714096.931
1210.5,6710972.709
1211,6707846.274
1211.5,6704717.624
1212,6701586.757
1212.5,6698453.672
1213,6695318.366
1213.5,6692180.836
1214,6689041.082
1214.5,6685899.101
1215,6682754.89
1215.5,6679608.448
1216,6676459.772
1216.5,6673308.861
1217,6670155.712
1217.5,6667000.324
1218,6663842.693
1218.5,6660682.819
1219,6657520.698
1219.5,6654356.329
1220,6651189.71
1220.5,6648020.837
1221,6644849.711
1221.5,6641676.327
1222,6638500.684
1222.5,6635322.781
1223,6632142.613
1223.5,6628960.181
1224,6625775.48
1224.5,6622588.51
1225,6619399.267
1225.5,6616207.75
1226,6613013.957
1226.5,6609817.885
1227,6606619.533
1227.5,6603418.897
1228,6600215.976
1228.5,6597010.767
1229,6593803.269
1229.5,6590593.478
1230,6587381.394
1230.5,6584167.013
1231,6580950.333
1231.5,6577731.353
1232,6574510.069
1232.5,6571286.48
1233,6568060.583
1233.5,6564832.376
1234,6561601.857
1234.5,6558369.023
1235,6555133.873
1235.5,6551896.404
1236,6548656.613
1236.5,6545414.498
1237,6542170.058
1237.5,6538923.289
1238,6535674.19
1238.5,6532422.758
1239,6529168.99
1239.5,6525912.885
1240,6522654.44
1240.5,6519393.653
1241,6516130.521
1241.5,6512865.042
1242,6509597.214
1242.5,6506327.035
1243,6503054.501
1243.5,6499779.611
1244,6496502.362
1244.5,6493222.753
1245,6489940.779
1245.5,6486656.44
1246,6483369.732
1246.5,6480080.654
1247,6476789.202
1247.5,6473495.375
1248,6470199.171
1248.5,6466900.585
1249,6463599.617
1249.5,6460296.264
1250,6456990.523
1250.5,6453682.392
1251,6450371.868
1251.5,6447058.95
1252,6443743.633
1252.5,6440425.917
1253,6437105.799
1253.5,6433783.275
1254,6430458.344
1254.5,6427131.004
1255,6423801.251
1255.5,6420469.083
1256,6417134.497
1256.5,6413797.492
1257,6410458.064
1257.5,6407116.212
1258,6403771.932
1258.5,6400425.221
1259,6397076.079
1259.5,6393724.501
1260,6390370.486
1260.5,6387014.03
1261,6383655.132
1261.5,6380293.788
1262,6376929.996
1262.5,6373563.754
1263,6370195.059
